Fast-SSC-Flip Decoding of Polar Codes

Polar codes are widely considered as one of the most exciting recent discoveries in channel coding. For short to moderate block lengths, their error-correction performance under list decoding can outperform that of other modern error-correcting codes. However, high-speed list-based decoders with moderate complexity are challenging to implement. Successive-cancellation (SC)-flip decoding was shown to be capable of a competitive error-correction performance compared to that of list decoding with a small list size, at a fraction of the complexity, but suffers from a variable execution time and a higher worst-case latency. In this work, we show how to modify the state-of-the-art high-speed SC decoding algorithm to incorporate the SC-flip ideas. The algorithmic improvements are presented as well as average execution-time results tailored to a hardware implementation. The results show that the proposed fast-SSC-flip algorithm has a decoding speed close to an order of magnitude better than the previous works while retaining a comparable error-correction performance.

==> data/512.128.s1.029.float.fastsscf.t16.c16.ssc+rep+r1+drep.csv <==
EbN0dB     BER        FER        avgTrials  FrameCnt
1.0000e+00 6.5517e-02 2.8061e-01 6.3034e+00 1.0000e+05
1.2500e+00 4.0473e-02 1.8028e-01 4.6712e+00 1.0000e+05
1.5000e+00 2.2134e-02 1.0135e-01 3.2639e+00 1.0000e+05
1.7500e+00 1.1552e-02 5.4310e-02 2.3465e+00 1.0000e+05
2.0000e+00 5.2221e-03 2.5810e-02 1.7277e+00 1.0000e+05
2.2500e+00 2.1511e-03 1.0810e-02 1.3514e+00 1.0000e+05
2.5000e+00 7.4598e-04 3.9101e-03 1.1575e+00 1.0230e+05
2.7500e+00 2.8545e-04 1.5407e-03 1.0690e+00 2.5962e+05
3.0000e+00 9.1206e-05 5.2169e-04 1.0282e+00 7.6673e+05
3.2500e+00 2.2973e-05 1.3645e-04 1.0099e+00 2.9315e+06
3.5000e+00 5.6360e-06 3.6357e-05 1.0035e+00 1.1002e+07


==> data/512.128.s1.029.float.fastsscf.t16.c16.ssc+rep+r1+rspc+0spc+drep+repspc.0.5.csv <==
EbN0dB     BER        FER        avgTrials  FrameCnt
-1.0000e+00 3.0903e-01 9.8034e-01 1.5791e+01 5.0000e+04
-7.5000e-01 2.9257e-01 9.6128e-01 1.5580e+01 5.0000e+04
-5.0000e-01 2.7144e-01 9.2532e-01 1.5166e+01 5.0000e+04
-2.5000e-01 2.4429e-01 8.6790e-01 1.4483e+01 5.0000e+04
0.0000e+00 2.1330e-01 7.9182e-01 1.3560e+01 5.0000e+04
2.5000e-01 1.7659e-01 6.8256e-01 1.2153e+01 5.0000e+04
5.0000e-01 1.3881e-01 5.5900e-01 1.0530e+01 5.0000e+04
7.5000e-01 1.0149e-01 4.2450e-01 8.6118e+00 5.0000e+04
1.0000e+00 6.8237e-02 2.9710e-01 6.6746e+00 1.0000e+05
1.2500e+00 4.2901e-02 1.9395e-01 5.0085e+00 1.0000e+05
1.5000e+00 2.3843e-02 1.1115e-01 3.5382e+00 1.0000e+05
1.7500e+00 1.2775e-02 6.1140e-02 2.5534e+00 1.0000e+05
2.0000e+00 6.0235e-03 2.9960e-02 1.8639e+00 1.0000e+05
2.2500e+00 2.5658e-03 1.2920e-02 1.4304e+00 1.0000e+05
2.5000e+00 9.5681e-04 4.9200e-03 1.1989e+00 1.0000e+05
2.7500e+00 3.7388e-04 1.9594e-03 1.0892e+00 2.0414e+05
3.0000e+00 1.1728e-04 6.3632e-04 1.0378e+00 6.2862e+05
3.2500e+00 3.0191e-05 1.6447e-04 1.0134e+00 2.4320e+06
3.5000e+00 8.0599e-06 4.6034e-05 1.0049e+00 8.6893e+06


==> data/512.128.s1.029.float.fastsscf.t16.c16.ssc+rep+r1+rspc+0spc+drep+repspc.csv <==
EbN0dB     BER        FER        avgTrials  FrameCnt
-1.0000e+00 3.1199e-01 9.8032e-01 1.5796e+01 5.0000e+04
-7.5000e-01 2.9669e-01 9.6148e-01 1.5598e+01 5.0000e+04
-5.0000e-01 2.7576e-01 9.2602e-01 1.5204e+01 5.0000e+04
-2.5000e-01 2.4918e-01 8.6854e-01 1.4534e+01 5.0000e+04
0.0000e+00 2.1814e-01 7.9200e-01 1.3631e+01 5.0000e+04
2.5000e-01 1.8096e-01 6.8418e-01 1.2265e+01 5.0000e+04
5.0000e-01 1.4314e-01 5.6308e-01 1.0677e+01 5.0000e+04
7.5000e-01 1.0437e-01 4.2620e-01 8.7753e+00 5.0000e+04
1.0000e+00 6.9484e-02 3.0368e-01 6.8217e+00 1.0000e+05
1.2500e+00 4.3746e-02 1.9893e-01 5.1480e+00 1.0000e+05
1.5000e+00 2.4798e-02 1.1572e-01 3.6545e+00 1.0000e+05
1.7500e+00 1.3379e-02 6.4260e-02 2.6332e+00 1.0000e+05
2.0000e+00 6.4497e-03 3.1620e-02 1.9113e+00 1.0000e+05
2.2500e+00 2.7696e-03 1.3820e-02 1.4596e+00 1.0000e+05
2.5000e+00 1.0693e-03 5.4200e-03 1.2174e+00 1.0000e+05
2.7500e+00 4.0996e-04 2.1212e-03 1.0963e+00 1.8857e+05
3.0000e+00 1.2940e-04 6.9663e-04 1.0409e+00 5.7419e+05
3.2500e+00 3.5520e-05 1.9343e-04 1.0147e+00 2.0679e+06
3.5000e+00 9.4681e-06 5.2348e-05 1.0053e+00 7.6412e+06


==> data/512.128.s1.029.float.fastsscf.t8.c16.ssc+rep+r1+drep.csv <==
EbN0dB     BER        FER        avgTrials  FrameCnt
-1.0000e+00 3.0833e-01 9.8364e-01 7.9194e+00 5.0000e+04
-7.5000e-01 2.9298e-01 9.6728e-01 7.8339e+00 5.0000e+04
-5.0000e-01 2.7184e-01 9.3498e-01 7.6677e+00 5.0000e+04
-2.5000e-01 2.4565e-01 8.8292e-01 7.3836e+00 5.0000e+04
0.0000e+00 2.1605e-01 8.1392e-01 6.9891e+00 5.0000e+04
2.5000e-01 1.8025e-01 7.1082e-01 6.3754e+00 5.0000e+04
5.0000e-01 1.4394e-01 5.9164e-01 5.6491e+00 5.0000e+04
7.5000e-01 1.0704e-01 4.6012e-01 4.7838e+00 5.0000e+04
1.0000e+00 7.4060e-02 3.3302e-01 3.8925e+00 5.0000e+04
1.2500e+00 4.7861e-02 2.2304e-01 3.0752e+00 5.0000e+04
1.5000e+00 2.8313e-02 1.3612e-01 2.3723e+00 5.0000e+04
1.7500e+00 1.4783e-02 7.3920e-02 1.8268e+00 5.0000e+04
2.0000e+00 7.2164e-03 3.7180e-02 1.4650e+00 5.0000e+04
2.2500e+00 3.3003e-03 1.7220e-02 1.2476e+00 5.0000e+04
2.5000e+00 1.2751e-03 7.1600e-03 1.1170e+00 5.0000e+04
2.7500e+00 5.4034e-04 2.9961e-03 1.0499e+00 6.6753e+04
3.0000e+00 1.7880e-04 1.0221e-03 1.0222e+00 1.9567e+05
3.2500e+00 5.1273e-05 3.0478e-04 1.0086e+00 6.5621e+05
3.5000e+00 1.3349e-05 7.8750e-05 1.0030e+00 2.5397e+06


==> data/512.128.s1.029.float.fastsscf.t8.c16.ssc+rep+r1+rspc+0spc+drep+repspc.0.5.csv <==
EbN0dB     BER        FER        avgTrials  FrameCnt
-1.0000e+00 3.0886e-01 9.8552e-01 7.9287e+00 5.0000e+04
-7.5000e-01 2.9381e-01 9.7042e-01 7.8525e+00 5.0000e+04
-5.0000e-01 2.7325e-01 9.4138e-01 7.6988e+00 5.0000e+04
-2.5000e-01 2.4797e-01 8.9378e-01 7.4383e+00 5.0000e+04
0.0000e+00 2.1927e-01 8.2970e-01 7.0732e+00 5.0000e+04
2.5000e-01 1.8430e-01 7.3280e-01 6.4921e+00 5.0000e+04
5.0000e-01 1.4898e-01 6.2172e-01 5.8088e+00 5.0000e+04
7.5000e-01 1.1225e-01 4.9096e-01 4.9566e+00 5.0000e+04
1.0000e+00 7.8190e-02 3.5750e-01 4.0433e+00 5.0000e+04
1.2500e+00 5.2016e-02 2.4788e-01 3.2312e+00 5.0000e+04
1.5000e+00 3.2007e-02 1.5976e-01 2.5291e+00 5.0000e+04
1.7500e+00 1.7390e-02 9.0420e-02 1.9460e+00 5.0000e+04
2.0000e+00 8.8953e-03 4.7360e-02 1.5409e+00 5.0000e+04
2.2500e+00 4.1650e-03 2.3680e-02 1.2894e+00 5.0000e+04
2.5000e+00 1.7586e-03 9.7400e-03 1.1408e+00 5.0000e+04
2.7500e+00 7.6528e-04 4.3200e-03 1.0703e+00 5.0000e+04
3.0000e+00 2.4634e-04 1.5176e-03 1.0291e+00 1.3179e+05
3.2500e+00 8.7002e-05 5.1674e-04 1.0113e+00 3.8704e+05
3.5000e+00 2.2676e-05 1.4853e-04 1.0041e+00 1.3466e+06


==> data/512.128.s1.029.float.fastsscf.t8.c16.ssc+rep+r1+rspc+0spc+drep+repspc.csv <==
EbN0dB     BER        FER        avgTrials  FrameCnt
-1.0000e+00 3.0922e-01 9.8694e-01 7.9302e+00 5.0000e+04
-7.5000e-01 2.9394e-01 9.7304e-01 7.8570e+00 5.0000e+04
-5.0000e-01 2.7417e-01 9.4732e-01 7.7098e+00 5.0000e+04
-2.5000e-01 2.4914e-01 9.0258e-01 7.4508e+00 5.0000e+04
0.0000e+00 2.2091e-01 8.4180e-01 7.0968e+00 5.0000e+04
2.5000e-01 1.8694e-01 7.4906e-01 6.5272e+00 5.0000e+04
5.0000e-01 1.5268e-01 6.4212e-01 5.8516e+00 5.0000e+04
7.5000e-01 1.1665e-01 5.1544e-01 5.0106e+00 5.0000e+04
1.0000e+00 8.3346e-02 3.8580e-01 4.1266e+00 5.0000e+04
1.2500e+00 5.6592e-02 2.7372e-01 3.3124e+00 5.0000e+04
1.5000e+00 3.5183e-02 1.7618e-01 2.5611e+00 5.0000e+04
1.7500e+00 1.9923e-02 1.0430e-01 1.9771e+00 5.0000e+04
2.0000e+00 1.0299e-02 5.5920e-02 1.5723e+00 5.0000e+04
2.2500e+00 5.1250e-03 2.8720e-02 1.3152e+00 5.0000e+04
2.5000e+00 2.1992e-03 1.3020e-02 1.1546e+00 5.0000e+04
2.7500e+00 9.1556e-04 5.5400e-03 1.0678e+00 5.0000e+04
3.0000e+00 3.2088e-04 2.0178e-03 1.0305e+00 9.9119e+04
3.2500e+00 1.0539e-04 6.8777e-04 1.0119e+00 2.9079e+05
3.5000e+00 3.7147e-05 2.4009e-04 1.0045e+00 8.3302e+05


==> data/512.128.s1.029.float.scf.t16.c16.csv <==
EbN0dB     BER        FER        avgTrials  FrameCnt
-1.0000e+00 3.0932e-01 9.7890e-01 1.5767e+01 5.0000e+04
-7.5000e-01 2.9259e-01 9.5772e-01 1.5532e+01 5.0000e+04
-5.0000e-01 2.7122e-01 9.2048e-01 1.5087e+01 5.0000e+04
-2.5000e-01 2.4351e-01 8.5942e-01 1.4350e+01 5.0000e+04
0.0000e+00 2.1216e-01 7.7950e-01 1.3355e+01 5.0000e+04
2.5000e-01 1.7470e-01 6.6824e-01 1.1883e+01 5.0000e+04
5.0000e-01 1.3651e-01 5.4288e-01 1.0176e+01 5.0000e+04
7.5000e-01 9.8346e-02 4.0676e-01 8.2345e+00 5.0000e+04
1.0000e+00 6.5534e-02 2.8052e-01 6.3022e+00 1.0000e+05
1.2500e+00 4.0537e-02 1.8036e-01 4.6711e+00 1.0000e+05
1.5000e+00 2.2104e-02 1.0115e-01 3.2625e+00 1.0000e+05
1.7500e+00 1.1591e-02 5.4330e-02 2.3462e+00 1.0000e+05
2.0000e+00 5.2312e-03 2.5730e-02 1.7271e+00 1.0000e+05
2.2500e+00 2.1314e-03 1.0730e-02 1.3509e+00 1.0000e+05
2.5000e+00 7.4377e-04 3.8865e-03 1.1572e+00 1.0292e+05
2.7500e+00 2.8424e-04 1.5336e-03 1.0688e+00 2.6083e+05
3.0000e+00 8.9564e-05 5.1266e-04 1.0281e+00 7.8024e+05
3.2500e+00 2.3068e-05 1.3531e-04 1.0099e+00 2.9562e+06
3.5000e+00 5.5317e-06 3.6158e-05 1.0034e+00 1.1063e+07


==> data/512.128.s1.029.float.scf.t8.c16.csv <==
EbN0dB     BER        FER        avgTrials  FrameCnt
-1.0000e+00 3.0836e-01 9.8364e-01 7.9194e+00 5.0000e+04
-7.5000e-01 2.9306e-01 9.6728e-01 7.8339e+00 5.0000e+04
-5.0000e-01 2.7188e-01 9.3498e-01 7.6678e+00 5.0000e+04
-2.5000e-01 2.4569e-01 8.8300e-01 7.3837e+00 5.0000e+04
0.0000e+00 2.1607e-01 8.1374e-01 6.9888e+00 5.0000e+04
2.5000e-01 1.8025e-01 7.1068e-01 6.3749e+00 5.0000e+04
5.0000e-01 1.4394e-01 5.9168e-01 5.6492e+00 5.0000e+04
7.5000e-01 1.0700e-01 4.6000e-01 4.7834e+00 5.0000e+04
1.0000e+00 7.4072e-02 3.3292e-01 3.8922e+00 5.0000e+04
1.2500e+00 4.7828e-02 2.2306e-01 3.0751e+00 5.0000e+04
1.5000e+00 2.8296e-02 1.3596e-01 2.3717e+00 5.0000e+04
1.7500e+00 1.4793e-02 7.3860e-02 1.8264e+00 5.0000e+04
2.0000e+00 7.2081e-03 3.7080e-02 1.4648e+00 5.0000e+04
2.2500e+00 3.2844e-03 1.7180e-02 1.2475e+00 5.0000e+04
2.5000e+00 1.2578e-03 7.1000e-03 1.1170e+00 5.0000e+04
2.7500e+00 5.3878e-04 2.9737e-03 1.0498e+00 6.7256e+04
3.0000e+00 1.7813e-04 1.0197e-03 1.0221e+00 1.9613e+05
3.2500e+00 5.0754e-05 3.0213e-04 1.0085e+00 6.6196e+05
3.5000e+00 1.3285e-05 7.8438e-05 1.0030e+00 2.5498e+06


==> data/512.128.s1.029.float.scl.l2.c16.csv <==
EbN0dB     BER        FER        avgTrials  FrameCnt
1.0000e+00 4.8764e-02 2.9680e-01 1.0000e+00 1.6020e+06
1.2500e+00 2.9209e-02 1.9193e-01 1.0000e+00 1.5601e+06
1.5000e+00 1.6004e-02 1.1345e-01 1.0000e+00 2.4423e+06
1.7500e+00 7.9702e-03 6.1180e-02 1.0000e+00 6.1241e+06
2.0000e+00 3.6223e-03 3.0097e-02 1.0000e+00 9.8909e+06
2.2500e+00 1.4984e-03 1.3473e-02 1.0000e+00 1.0636e+07
2.5000e+00 5.6659e-04 5.5411e-03 1.0000e+00 3.3000e+07
2.7500e+00 1.96135e-04 2.08907e-03 0.00000e+00 2.47000e+05 
3.0000e+00 6.61819e-05 7.43741e-04 0.00000e+00 6.79000e+05 
3.2500e+00 1.8654e-05 2.3062e-04 1.0000e+00 8.3860e+06
3.50000e+00 5.22417e-06 7.08428e-05 0.00000e+00 7.07200e+06



==> data/512.128.s1.029.float.scl.l4.c16.csv <==
EbN0dB     BER        FER        avgTrials  FrameCnt
#1.0000e+00 2.7781e-02 1.7185e-01 1.0000e+00 1.0000e+05 (FERR: 17185)
1.0000e+00 2.7781e-02 1.7185e-01 1.0000e+00 1.0000e+05
#1.2500e+00 1.4501e-02 9.7220e-02 1.0000e+00 1.0000e+05 (FERR: 9722)
1.2500e+00 1.4501e-02 9.7220e-02 1.0000e+00 1.0000e+05
#1.5000e+00 6.7005e-03 4.8270e-02 1.0000e+00 1.0000e+05 (FERR: 4827)
1.5000e+00 6.7005e-03 4.8270e-02 1.0000e+00 1.0000e+05
#1.7500e+00 2.9537e-03 2.2740e-02 1.0000e+00 1.0000e+05 (FERR: 2274)
1.7500e+00 2.9537e-03 2.2740e-02 1.0000e+00 1.0000e+05
#2.0000e+00 1.0695e-03 8.7400e-03 1.0000e+00 1.0000e+05 (FERR: 874)
2.0000e+00 1.0695e-03 8.7400e-03 1.0000e+00 1.0000e+05
#2.2500e+00 3.9306e-04 3.4600e-03 1.0000e+00 1.0000e+05 (FERR: 346)
2.2500e+00 3.9007e-04 3.3997e-03 1.0000e+00 1.1766e+05
#2.5000e+00 1.0403e-04 1.0200e-03 1.0000e+00 1.0000e+05 (FERR: 102)
#2.5000e+00 9.9514e-05 1.0100e-03 1.0000e+00 2.0000e+05 (FERR: 202)
#2.5000e+00 9.8588e-05 9.8333e-04 1.0000e+00 3.0000e+05 (FERR: 295)
2.5000e+00 1.0065e-04 1.0001e-03 1.0000e+00 3.9997e+05
#2.7500e+00 2.7511e-05 2.9462e-04 1.0000e+00 1.3000e+06 (FERR: 383)
2.7500e+00 2.7216e-05 2.9209e-04 1.0000e+00 1.3694e+06
#3.0000e+00 6.9204e-06 8.0000e-05 1.0000e+00 4.9000e+06 (FERR: 392)
3.0000e+00 6.9651e-06 8.0722e-05 1.0000e+00 4.9553e+06
#3.2500e+00 1.6434e-06 1.9750e-05 1.0000e+00 2.0000e+07 (FERR: 395)
3.2500e+00 1.6600e-06 1.9912e-05 1.0000e+00 2.0088e+07
#3.5000e+00 3.1737e-07 4.1134e-06 1.0000e+00 9.7000e+07 (FERR: 399)
3.5000e+00 3.1779e-07 4.1217e-06 1.0000e+00 9.7048e+07

